Space-Time CutFEM on Overlapping Meshes: Simple Continuous Mesh Motion

We present a cut finite element method for the heat equation on two overlapping meshes: a stationary background mesh and an overlapping mesh that moves around inside/"on top" of it. Here the overlapping mesh is prescribed a simple continuous motion, meaning that its location as a function of time is continuous and piecewise linear. For the discrete function space, we use continuous Galerkin in space and discontinuous Galerkin in time, with the addition of a discontinuity on the boundary between the two meshes. The finite element formulation is based on Nitsche's method and also includes an integral term over the space-time boundary between the two meshes that mimics the standard discontinuous Galerkin time-jump term. The simple continuous mesh motion results in a space-time discretization for which standard analysis methodologies either fail or are unsuitable. We therefore employ what seems to be a relatively new energy analysis framework that is general and robust enough to be applicable to the current setting. The energy analysis consists of a stability estimate that is slightly stronger than the standard basic one and an a priori error estimate that is of optimal order with respect to both time step and mesh size. We also present numerical results for a problem in one spatial dimension that verify the analytic error convergence orders.

==> figures/fefunctimedG0.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fefunctimedG0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{914.29875488bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43181211)%
    \put(0,0){\includegraphics[width=\unitlength]{fefunctimedG0.pdf}}%
    \put(-0.00172263,0.40829511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_j(t)$}}}%
    \put(0.95899521,0.0549887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.32095667,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k-1}$\end{minipage}}}%
    \put(0.05846041,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k-2}$\end{minipage}}}%
    \put(0.58345292,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k}$\end{minipage}}}%
    \put(0.84594918,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k+1}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/fefunctimedG1.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fefunctimedG1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{914.29875488bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43181211)%
    \put(0,0){\includegraphics[width=\unitlength]{fefunctimedG1.pdf}}%
    \put(-0.00172263,0.40829511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_j(t)$}}}%
    \put(0.95899521,0.0549887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.32095667,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k-1}$\end{minipage}}}%
    \put(0.05846041,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k-2}$\end{minipage}}}%
    \put(0.58345292,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k}$\end{minipage}}}%
    \put(0.84594918,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k+1}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/probform_steps.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'probform_steps.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3609.04570313bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46746849)%
    \put(0,0){\includegraphics[width=\unitlength]{probform_steps.pdf}}%
    \put(-1.11906259,-0.29454908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02976648\unitlength}\raggedright 0303a9a903a903a903a9\end{minipage}}}%
    \put(-1.10006271,-0.31164897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ω}}}%
    \put(-1.1234959,-0.30531568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03546644\unitlength}\raggedright Ω\\ \\ 03a9\end{minipage}}}%
    \put(-0.00058187,0.12462689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.13333868,0.00243696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.23884657,0.05691392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\Omega_0$}}}%
    \put(0.18803317,0.31379688){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\mu$}}}%
    \put(0.16391171,0.39266474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $G$}}}%
    \put(0.02609188,0.43052496){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large : $\Omega_1$}}}%
    \put(0.02609188,0.39949182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large : $\Omega_2$}}}%
    \put(0.02609188,0.36845869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large : $\Gamma$}}}%
    \put(-0.00058187,0.29309251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = t_1$}}}%
    \put(0.3363493,0.12462689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.47026985,0.00243696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.57577775,0.05691392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\Omega_0$}}}%
    \put(0.52496434,0.18966435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\mu$}}}%
    \put(0.50084288,0.2685322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $G$}}}%
    \put(0.3363493,0.29309251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = t_2$}}}%
    \put(0.67328047,0.12462689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.80720102,0.00243696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.91270892,0.05691392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\Omega_0$}}}%
    \put(0.86189563,0.06553181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\mu$}}}%
    \put(0.83777394,0.14439967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $G$}}}%
    \put(0.67328047,0.29309251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = t_3$}}}%
  \end{picture}%
\endgroup%


==> figures/spacetimecurveinterp.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spacetimecurveinterp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1643.22863844bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54157963)%
    \put(0,0){\includegraphics[width=\unitlength]{spacetimecurveinterp.pdf}}%
    \put(-0.00095802,0.04216463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_{n-1}$\end{minipage}}}%
    \put(0.17330989,0.00133502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.05184983,0.24612376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(-0.00095802,0.19126565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_n$\end{minipage}}}%
    \put(0.25326125,0.50606819){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large$\Omega_0 \times I_n$}}}%
    \put(0.78879233,0.50606819){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large$G \times I_n$}}}%
    \put(-0.00095802,0.32453556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_{n-1}$\end{minipage}}}%
    \put(0.17330992,0.28370595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.05184981,0.52849468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(-0.00095802,0.47363658){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_n$\end{minipage}}}%
    \put(0.59299463,0.32453556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_{n-1}$\end{minipage}}}%
    \put(0.76726256,0.28370595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.64580246,0.52849468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.59299463,0.47363658){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_n$\end{minipage}}}%
    \put(0.15589196,0.4768574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.30194589,0.4768574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.45481567,0.4768574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_3$}}}%
    \put(0.13641811,0.37948812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{0,n}(x_1)$}}}%
    \put(0.28247204,0.37948812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{0,n}(x_2)$}}}%
    \put(0.43534182,0.37948812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{0,n}(x_3)$}}}%
    \put(0.89881962,0.4768574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.83455589,0.37948812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{G,n}(x_2)$}}}%
    \put(0.35063057,0.09711719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large$D_{1,n}$}}}%
    \put(0.1948397,0.09711719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large$D_{2,n}$}}}%
    \put(0.09065457,0.09711719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large $D_{1,n}$}}}%
    \put(0.15589196,0.19448647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.30194589,0.19448647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.45481567,0.19448647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_3$}}}%
    \put(0.13641811,0.14580183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_{0,n}(x_1)$}}}%
    \put(0.31168282,0.04843254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_{0,n}(x_2)$}}}%
    \put(0.43534182,0.09711719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_{0,n}(x_3)$}}}%
    \put(0.21139246,0.04843254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_{G,n}(x_2)$}}}%
  \end{picture}%
\endgroup%


==> figures/spacetimeprism_overlappartition.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c8708, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spacetimeprism_overlappartition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{573.01508954bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69645917)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{spacetimeprism_overlappartition.pdf}}%
    \put(0.46058907,0.00409937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.13404883,0.66220353){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.05551686,0.49728641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$t_n$\end{tabular}}}}%
    \put(-0.00207324,0.09677338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$t_{n-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{spacetimeprism_overlappartition.pdf}}%
    \put(0.57053382,0.00409937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$K$\end{tabular}}}}%
    \put(0.57053381,0.12189731){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\bar{K}_r$\end{tabular}}}}%
    \put(0.57053381,0.20304701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\bar{K}_e$\end{tabular}}}}%
    \put(0.63859484,0.2841967){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\bar{K}_O^*$\end{tabular}}}}%
    \put(0.52603236,0.38367052){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\bar{K}_1$\end{tabular}}}}%
    \put(0.30352513,0.37058186){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$S_{1,n}$\end{tabular}}}}%
    \put(0.80089423,0.21351794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$S_{2,n}$\end{tabular}}}}%
    \put(0.25117049,0.21351794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\bar{\Gamma}_n$\end{tabular}}}}%
    \put(0.77471691,0.3574932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$J_K$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{spacetimeprism_overlappartition.pdf}}%
  \end{picture}%
\endgroup%

